Fast List Decoders for Polar Codes

Polar codes asymptotically achieve the symmetric capacity of memoryless channels, yet their error-correcting performance under successive-cancellation (SC) decoding for short and moderate length codes is worse than that of other modern codes such as low-density parity-check (LDPC) codes. Of the many methods to improve the error-correction performance of polar codes, list decoding yields the best results, especially when the polar code is concatenated with a cyclic redundancy check (CRC). List decoding involves exploring several decoding paths with SC decoding, and therefore tends to be slower than SC decoding itself, by an order of magnitude in practical implementations. In this paper, we present a new algorithm based on unrolling the decoding tree of the code that improves the speed of list decoding by an order of magnitude when implemented in software. Furthermore, we show that for software-defined radio applications, our proposed algorithm is faster than the fastest software implementations of LDPC decoders in the literature while offering comparable error-correction performance at similar or shorter code lengths.

==> data/10gige.dat <==
ebn0_db BER	        SER         FER             avg. iter     	frames
3.8     2.7108e-05  2.7108e-05  0.00108349      4.3978        	350720
4.0	    1.70226e-06 1.70226e-06 6.91859e-05     3.49683         1633280
4.2	    5.5315e-08  5.5315e-08  2.43494e-06     2.9774          41479424
4.3	    8.39961e-09 8.39961e-09 4.08705e-07     2.77351         244675008
4.4	    1.92117e-09 1.92117e-09 1.09851e-07     2.59248         846601920
4.5	    3.77573e-10 3.77573e-10 2.76733e-08     2.43262         1264758400


==> data/a2k7-00.dat <==
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
#ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
3.50000e+00 2.26668e-04 2.26668e-04 8.33500e-03 6.98631e+05 1.00300e+05 
4.00000e+00 4.41916e-07 4.41916e-07 2.98597e-05 1.03932e+05 3.34900e+05


==> data/a2k7-01.dat <==
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
3.50000e+00 5.30899e-03 5.30899e-03 2.00223e-01 4.93040e+04 1.03000e+05 
4.00000e+00 1.66705e-04 1.66705e-04 1.07961e-02 2.32024e+04 1.03000e+05 
4.50000e+00 2.08612e-06 2.08612e-06 2.60204e-04 1.93470e+04 3.92000e+05


==> data/a2k7-02.dat <==
#SPC-4
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
ebn0_db     BER         SER         FER         Avg. Iters  Frame Count 
3.50000e+00 5.31338e-03 5.31338e-03 2.00272e-01 4.74769e+04 1.03000e+05 
4.00000e+00 1.66435e-04 1.66435e-04 1.07087e-02 2.29081e+04 1.03000e+05 
4.50000e+00 2.03060e-06 2.03060e-06 2.56997e-04 1.94080e+04 3.93000e+05


==> data/a2k7-03.dat <==
#SPC
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
3.50000e+00 5.31485e-03 5.31485e-03 2.00359e-01 5.06738e+04 1.03000e+05 
4.00000e+00 1.66660e-04 1.66660e-04 1.07476e-02 2.32985e+04 1.03000e+05
4.50000e+00 2.06243e-06 2.06243e-06 2.60204e-04 1.96760e+04 3.92000e+05 



==> data/a2k7-04.dat <==
#SPC
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
ebn0_db     BER         SER         FER         Avg. Iters  Frame Count 
3.50000e+00 2.53312e-04 2.53312e-04 1.05534e-02 9.21034e+05 1.03000e+05 
4.00000e+00 1.34686e-06 1.34686e-06 1.58730e-04 1.45592e+05 6.30000e+05 
4.50000e+00 1.46752e-08 1.46752e-08 2.50847e-06 2.75231e+04 3.98650e+07


==> data/a2k7-05.dat <==
#No SPC
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
ebn0_db     BER         SER         FER         Avg. Iters  Frame Count 
3.50000e+00 2.24338e-04 2.24338e-04 8.31068e-03 8.78044e+05 1.03000e+05 
4.00000e+00 6.36100e-07 6.36100e-07 4.00000e-05 1.25325e+05 2.50000e+05 
4.50000e+00 1.54232e-10 1.54232e-10 2.14308e-08 1.92658e+04 4.66619e+08


==> data/a2k7-06.dat <==
#SPC4
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
3.50000e+00 2.54140e-04 2.54140e-04 1.06311e-02 9.37079e+05 1.03000e+05 
4.00000e+00 1.36858e-06 1.36858e-06 1.61290e-04 1.49524e+05 6.20000e+05 
4.50000e+00 1.47338e-08 1.47338e-08 2.52099e-06 2.88446e+04 3.96670e+07


==> data/a2k7-07.dat <==
#No SPC
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
#ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
3.50000e+00 3.75195e-04 3.75195e-04 1.41406e-02 2.51365e+05 1.00300e+06 
4.00000e+00 7.49348e-07 7.49348e-07 5.08475e-05 5.31086e+04 1.00300e+06


==> data/a2k7-08.dat <==
#No SPC
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count
3.50000e+00 3.75195e-04 3.75195e-04 1.41406e-02 2.51365e+05 1.00300e+06
4.00000e+00 7.49348e-07 7.49348e-07 5.08475e-05 5.31086e+04 1.00300e+06
4.50000e+00 3.04824e-10 3.04824e-10 4.34060e-08 1.77456e+04 2.30383e+08


==> data/a2k7-09.dat <==
#No SPC
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
3.50000e+00 1.20628e-03 1.20628e-03 4.65434e-02 8.15941e+04 1.00300e+06 
4.00000e+00 7.29327e-06 7.29327e-06 4.54636e-04 2.39626e+04 1.00300e+06 
4.50000e+00 2.49839e-08 2.49839e-08 2.60892e-06 1.50950e+04 3.83300e+06


==> data/a2k7-10.dat <==
#SPC
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
3.50000e+00 1.21704e-03 1.21704e-03 4.72532e-02 7.53027e+04 1.00300e+06 
4.00000e+00 7.26723e-06 7.26723e-06 5.15454e-04 2.44325e+04 1.00300e+06
4.50000e+00 3.52936e-08 3.52936e-08 5.19751e-06 1.51336e+04 1.92400e+06 


==> data/a2k7-11.dat <==
#SPC
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
ebn0_db     BER         SER         FER         Avg. Iters  Frame Count
3.50000e+00 3.98160e-04 3.98160e-04 1.60528e-02 2.96655e+05 1.00300e+06 
4.00000e+00 1.70759e-06 1.70759e-06 1.62512e-04 5.39779e+04 1.00300e+06 
4.50000e+00 1.04857e-08 1.04857e-08 1.80668e-06 1.70748e+04 5.53500e+06 


==> data/crc8-1k-l2-66.dat <==
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 2.71447e-02 2.71447e-02 3.60485e-01 4.10925e+04 1.03000e+04 
2.50000e+00 3.31264e-03 3.31264e-03 6.12621e-02 3.96722e+04 1.03000e+04 
2.75000e+00 8.87737e-04 8.87737e-04 1.82524e-02 3.93239e+04 1.03000e+04 
3.00000e+00 1.41721e-04 1.41721e-04 4.02390e-03 4.27723e+04 2.51000e+04 
3.25000e+00 2.49878e-05 2.49878e-05 7.86782e-04 3.89531e+04 1.27100e+05


==> data/crc8-1k-l2-75.dat <==
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.75000e+00 4.80229e-03 4.80229e-03 1.35534e-01 3.68235e+04 1.03000e+04 
3.00000e+00 1.24987e-03 1.24987e-03 4.38835e-02 3.82216e+04 1.03000e+04 
3.25000e+00 3.83799e-04 3.83799e-04 1.58252e-02 3.87957e+04 1.03000e+04 
3.75000e+00 5.83142e-06 5.83142e-06 6.13497e-04 3.45860e+04 1.63000e+04


==> data/crc8-1k-l2-83.dat <==
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
3.50000e+00 2.32497e-03 2.32497e-03 8.40777e-02 3.39872e+04 1.03000e+04 
3.75000e+00 6.04175e-04 6.04175e-04 2.48544e-02 3.40408e+04 1.03000e+04 
4.00000e+00 1.11445e-04 1.11445e-04 6.40777e-03 3.35456e+04 1.03000e+04 
4.25000e+00 1.76626e-05 1.76626e-05 1.35922e-03 3.39983e+04 1.03000e+04


==> data/crc8-1k-l2.dat <==
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
#code: /home/gsarkis/work/codes/polar/n1k_awgn_s0.735.pc
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
#5.00000e-01 1.50051e-01 1.50051e-01 9.10419e-01 3.96428e+04 1.00300e+05 
#1.00000e+00 7.20279e-02 7.20279e-02 5.77208e-01 3.84783e+04 1.00300e+05 
1.50000e+00 1.62981e-02 1.62981e-02 1.75613e-01 3.70657e+04 1.00300e+05 
2.00000e+00 1.64320e-03 1.64320e-03 2.44267e-02 3.65519e+04 1.00300e+05 
2.50000e+00 7.53014e-05 7.53014e-05 1.67498e-03 3.91510e+04 1.00300e+05 
3.00000e+00 2.17743e-06 2.17743e-06 7.81250e-05 3.66096e+04 1.28000e+06


==> data/crc8-1k-l4-66.dat <==
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 1.45109e-02 1.45109e-02 1.99515e-01 6.96779e+04 1.03000e+04 
2.50000e+00 9.25747e-04 9.25747e-04 1.71845e-02 6.65140e+04 1.03000e+04 
2.75000e+00 1.59582e-04 1.59582e-04 3.39806e-03 6.69248e+04 1.03000e+04 
3.00000e+00 1.52378e-05 1.52378e-05 4.31373e-04 6.67063e+04 2.55000e+04 
3.25000e+00 1.77730e-06 1.77730e-06 7.21501e-05 6.66206e+04 1.38600e+05


==> data/crc8-1k-l4-75.dat <==
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
ebn0_db     BER         SER         FER         Avg. Iters  Frame Count 
2.75000e+00 2.11911e-03 2.11911e-03 6.14563e-02 6.15604e+04 1.03000e+04 
3.00000e+00 4.15023e-04 4.15023e-04 1.47573e-02 6.03478e+04 1.03000e+04 
3.25000e+00 8.38137e-05 8.38137e-05 3.30097e-03 5.99810e+04 1.03000e+04 
3.75000e+00 2.08559e-06 2.08559e-06 1.44300e-04 5.96138e+04 6.93000e+04


==> data/crc8-1k-l4-83.dat <==
#Component versions:
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
#FastPolarList: 4376e821e8562971d295fd05ab4728ad121d19ee
#PolarCore: e5e5ab56e48b77af84b5f6f94f9a418d44d3fb8b
ebn0_db     BER         SER         FER         Avg. Iters  Frame Count 
3.50000e+00 9.52869e-04 9.52869e-04 3.48544e-02 5.72497e+04 1.03000e+04 
3.75000e+00 1.75373e-04 1.75373e-04 6.40777e-03 5.68266e+04 1.03000e+04 
4.00000e+00 1.43580e-05 1.43580e-05 1.06796e-03 5.73149e+04 1.03000e+04 
4.25000e+00 2.69376e-06 2.69376e-06 2.34192e-04 5.68181e+04 4.27000e+04


==> data/pc1024_860_l128_c08_listcrc.csv <==
#label $L=128$, CRC$_L=8$
#Component versions:
#Core: b20c3d977c3eb19bd8209454f17f68c62ea6d8e9
#PolarCore: 42bb10f0b78469a2040f9e0d0d4e194dc13c3fb8
#PolarList: 9ba34b0407f8fe1c214ddb0bc930477a31acae22
snr_db     BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 6.19962e-02 6.19962e-02 9.45981e-01 9.96056e+01 1.07000e+04
2.50000e+00 2.67302e-02 2.67302e-02 5.35794e-01 6.48582e+01 1.07000e+04 
3.00000e+00 3.20789e-03 3.20789e-03 8.85047e-02 1.50189e+01 1.07000e+04 
3.50000e+00 1.47420e-04 1.47420e-04 5.97701e-03 2.37270e+00 1.74000e+04 
4.00000e+00 9.82930e-06 9.82930e-06 5.82192e-04 1.12263e+00 1.75200e+05
4.50000e+00 5.23708e-07 5.23708e-07 4.57247e-05 1.01485e+00 2.18700e+06
5.00000e+00 5.29458e-08 5.29458e-08 7.37980e-06 1.00236e+00 1.35505e+07


==> data/pc1024_860_l128_c32_listcrc.csv <==
#label $L=128$, CRC$_L=32$
#Component versions:
#Core: b20c3d977c3eb19bd8209454f17f68c62ea6d8e9
#PolarCore: 42bb10f0b78469a2040f9e0d0d4e194dc13c3fb8
#PolarList: 9ba34b0407f8fe1c214ddb0bc930477a31acae22
snr_db     BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 6.46631e-02 6.46631e-02 9.96117e-01 1.27693e+02 1.03000e+04 
2.50000e+00 4.60727e-02 4.60727e-02 8.69320e-01 1.16598e+02 1.03000e+04 
3.00000e+00 1.44802e-02 1.44802e-02 3.53592e-01 6.00759e+01 1.03000e+04 
3.50000e+00 9.28765e-04 9.28765e-04 2.99029e-02 1.04372e+01 1.03000e+04 
4.00000e+00 1.27261e-05 1.27261e-05 6.94444e-04 1.74334e+00 1.44000e+05 
4.25000e+00 1.11904e-06 1.11904e-06 7.36323e-05 1.21725e+00 1.35810e+06 
4.50000e+00 1.15230e-07 1.15230e-07 8.89569e-06 1.06859e+00 1.12414e+07 
#4.60000e+00 3.63328e-08 3.63328e-08 3.00156e-06 1.04395e+00 3.33160e+07 
#4.70000e+00 1.45062e-08 1.45062e-08 1.27040e-06 1.02850e+00 7.87153e+07 
4.80000e+00 5.39198e-09 5.39198e-09 5.17534e-07 1.01861e+00 1.93224e+08 
# Partial result
#4.90000e+00 2.16129e-09 2.16129e-09 2.09550e-07 1.01232e+00 4.77213e+08 


==> data/wifi5.dat <==
#Component versions:
#BP: d0e1e0dfc51a0c74599e30378e3c10995d102559
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
ebn0_db     BER         SER         FER         Avg. Iters  Frame Count 
#5.00000e-01 1.13807e-01 1.13807e-01 1.00000e+00 1.00000e+01 1.03000e+04 
#1.00000e+00 6.49265e-02 6.49265e-02 9.99903e-01 1.00000e+01 1.03000e+04 
1.50000e+00 1.72115e-02 1.72115e-02 9.49126e-01 9.97893e+00 1.03000e+04 
2.00000e+00 1.57288e-03 1.57288e-03 4.26117e-01 9.38194e+00 1.03000e+04 
2.50000e+00 5.48364e-05 5.48364e-05 3.77670e-02 7.62466e+00 1.03000e+04 
3.00000e+00 2.14751e-06 2.14751e-06 1.35922e-03 6.03689e+00 1.03000e+04


==> data/wifi67.dat <==
#Component versions:
#BP: d0e1e0dfc51a0c74599e30378e3c10995d102559
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count
2.00000e+00 1.75645e-02 1.75645e-02 8.39903e-01 9.86602e+00 1.03000e+04 
2.50000e+00 7.10226e-04 7.10226e-04 1.49612e-01 8.21019e+00 1.03000e+04 
2.75000e+00 6.99688e-05 6.99688e-05 2.71845e-02 6.94350e+00 1.03000e+04 
3.00000e+00 4.52582e-06 4.52582e-06 2.29025e-03 5.88687e+00 4.41000e+04
3.25000e+00 2.11399e-07 2.11399e-07 1.69119e-04 5.09029e+00 5.91300e+05 


==> data/wifi75.dat <==
#Component versions:
#BP: d0e1e0dfc51a0c74599e30378e3c10995d102559
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count
2.50000e+00 3.19673e-02 3.19673e-02 8.86990e-01 9.33325e+06 1.03000e+04 
2.75000e+00 1.29341e-02 1.29341e-02 5.93010e-01 9.01461e+06 1.03000e+04 
3.00000e+00 2.92596e-03 2.92596e-03 2.27961e-01 7.89741e+06 1.03000e+04 
3.25000e+00 2.73233e-04 2.73233e-04 4.07767e-02 6.67045e+06 1.03000e+04
3.50000e+00 1.74797e-05 1.74797e-05 4.07767e-03 5.57551e+06 1.03000e+04 
3.75000e+00 1.11912e-06 1.11912e-06 3.81679e-04 4.84756e+06 2.62000e+04 


==> data/wifi83.dat <==
#Component versions:
#BP: d0e1e0dfc51a0c74599e30378e3c10995d102559
#Core: 40543370c2d778260c5370aa3f9663ab675cc501
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count
3.50000e+00 2.91292e-03 2.91292e-03 2.67670e-01 7.19305e+06 1.03000e+04 
3.75000e+00 5.15302e-04 5.15302e-04 7.10680e-02 5.71128e+06 1.03000e+04 
4.00000e+00 4.31499e-05 4.31499e-05 8.83495e-03 4.75357e+06 1.03000e+04 
4.25000e+00 2.36244e-06 2.36244e-06 8.14815e-04 3.95093e+06 1.35000e+04 

